Deep Learning Based Page Creation for Improving E-Commerce Organic Search Traffic

Organic search comprises a large portion of the total traffic for e-commerce companies. One approach to expand company's exposure on organic search channel lies on creating landing pages having broader coverage on customer intentions. In this paper, we present a transformer language model based organic channel page management system aiming at increasing prominence of the company's overall clicks on the channel. Our system successfully handles the creation and deployment process of millions of new landing pages. We show and discuss the real-world performances of state-of-the-art language representation learning method, and reveal how we find them as the production-optimal solutions.

==> paper_plan.txt <==
09/14:
Paper: Change the pptx of the workflow design

Paper: add a paragraph of reviews of SEO. 
Paper: Find relative papers regarding page creation

Paper: Upload graph explaining AB test split

Motivation: people find e-commerce products usually through searches on a search engine like Google. So, if we don’t have relevant content(topic pages for broad queries like ‘nike shoes’), then the search engine won’t be able to show walmart results in the Search-Engine-Results-Pages(SERPs)…therefore, we wanted to create topic pages for whatever people are searching for(broad e-commerce queries for which we have relevant items in our catalog) on search engines. More the content we create, the better chances of our Walmart pages appearing in the SERPs, thereby driving more visits to our pages(organic visits: we don’t pay anything for SEO channel) ---> more conversions/revenue
Opportunities: we got a corpus of search queries from third party sources like SEMRush, BrightEdge. And we found we didn’t have pages for many broad queries
Other Companies: all e-commerce compaines(amazon/target/wayfair/ebay/etc) have such pages which appear in the SERPs. Even Walmart has these pages(previous topic pages, browse pages,etc)




==> samples/tables/combined_value.csv <==
cluster_based prediction,singular_based prediction
0.7095307692307692,0.8280846153846154
0.6995807692307692,0.8192730769230768
0.6899538461538461,0.8105615384615383
0.6804038461538461,0.8017115384615384
0.6710615384615384,0.7930307692307692
0.6620230769230768,0.7848038461538461
0.6527115384615384,0.77625
0.64515,0.7678615384615385
0.6362307692307692,0.7598692307692306
0.6274692307692308,0.7517846153846154
0.6198076923076923,0.7403692307692307
0.6127730769230769,0.7292384615384615
0.6054153846153846,0.721876923076923
0.5982038461538461,0.7142653846153847
0.590376923076923,0.7071807692307692
0.5834576923076923,0.6968192307692307
0.5767884615384615,0.6900115384615384
0.5702576923076923,0.6800692307692306
0.5613076923076923,0.6731423076923077
0.5525692307692307,0.6665615384615383
0.5466961538461539,0.6610538461538462
0.5409461538461539,0.6556230769230769
0.5353153846153846,0.6503038461538462
0.5297769230769231,0.6457923076923076
0.5243538461538462,0.6398423076923078
0.5190461538461538,0.6354884615384616
0.5125884615384615,0.6297230769230768
0.5074423076923077,0.62395
0.4999730769230769,0.6197230769230768
0.49510384615384617,0.6141769230769231
0.4899730769230769,0.6097769230769231
0.48488076923076917,0.6048461538461538
0.4799653846153846,0.6006615384615385
0.47515384615384615,0.5960038461538462
0.47037307692307695,0.5918423076923076
0.46582307692307684,0.5877538461538461
0.4613076923076923,0.5837961538461538
0.4568884615384615,0.579376923076923
0.45256153846153846,0.5751807692307692
0.4482538461538461,0.5697653846153846
0.44634615384615384,0.5677615384615384
0.44447692307692305,0.5658
0.4426423076923077,0.5638807692307691
0.44078461538461533,0.5620076923076923
0.4390153846153846,0.5601923076923077
0.43722692307692307,0.5581038461538461
0.4354576923076923,0.5566038461538462
0.43204615384615386,0.5546846153846153
0.43033461538461537,0.5527269230769231
0.42917692307692307,0.5477423076923076
0.42537307692307696,0.5456807692307692
0.4216461538461538,0.5409346153846153
0.41803076923076915,0.5389461538461539
0.41446538461538457,0.5343730769230769
0.4109730769230769,0.5300153846153846
0.4075615384615385,0.5257384615384616
0.40430769230769226,0.5233576923076922
0.4010423076923077,0.5192153846153846
0.39792692307692307,0.5151192307692307
0.3948076923076923,0.5128807692307692
0.3914730769230769,0.5084961538461539
0.3881653846153845,0.5041923076923076
0.3842496153846154,0.4999730769230769
0.38041884615384614,0.49581923076923073
0.37739269230769223,0.4917538461538462
0.3738753846153846,0.4881730769230769
0.37093384615384617,0.4844576923076923
0.3674961538461538,0.4807961538461538
0.36469,0.4770384615384615
0.3613880769230769,0.47351538461538456
0.3588526923076923,0.46703076923076925
0.3563580769230769,0.46385384615384617
0.3539280769230769,0.4576153846153846
0.3515380769230769,0.45154999999999995
0.3491357692307692,0.4484115384615384
0.3468184615384616,0.44534230769230765
0.3445773076923077,0.44219615384615385
0.34310307692307696,0.4391115384615384
0.34101076923076923,0.4364961538461538
0.3392642307692308,0.43366538461538456
0.33632346153846154,0.4308346153846154
0.33344615384615384,0.42943461538461536
0.33063461538461536,0.42806153846153844
0.3278869230769231,0.4257346153846154
0.32520653846153846,0.4244153846153846
0.32258230769230767,0.42309230769230766
0.3200226923076923,0.4218384615384615
0.31747,0.42058846153846147
0.3150376923076923,0.4193846153846154
0.31264692307692304,0.41819230769230764
0.3111646153846154,0.41456923076923075
0.3097080769230769,0.41175384615384614
0.30823192307692304,0.4090076923076923
0.3067696153846154,0.4068846153846154
0.3053426923076923,0.40488846153846153
0.30402,0.4015
0.3025519230769231,0.3987961538461539
0.3012430769230769,0.39619615384615386
0.30027653846153846,0.3935961538461538
0.2993276923076923,0.3912653846153846
0.2978196153846154,0.38975
0.2963792307692308,0.38825
0.29494076923076923,0.38626923076923075
0.29353576923076924,0.38437846153846156
0.29213692307692307,0.3829653846153846
0.2907707692307692,0.3810434615384615
0.28942384615384614,0.3789057692307692
0.28810923076923073,0.37667807692307687
0.2868065384615385,0.37503730769230764
0.28620576923076924,0.3734734615384615
0.28495653846153846,0.3718384615384615
0.2837346153846154,0.3703223076923077
0.28254807692307693,0.36880807692307693
0.28138807692307694,0.3673503846153846
0.2802380769230769,0.36558999999999997
0.27910653846153843,0.36414846153846153
0.2780238461538461,0.36241230769230764
0.2769592307692308,0.3607453846153846
0.27591846153846156,0.3587953846153846
0.27468076923076923,0.3571784615384615
0.2735953846153846,0.3569088461538461
0.2726203846153846,0.35664692307692303
0.27095846153846154,0.3563342307692308
0.27003307692307693,0.3560953846153846
0.2690853846153846,0.35586423076923074
0.26817115384615386,0.3546111538461538
0.267225,0.3538296153846154
0.2662557692307692,0.35292230769230765
0.2647723076923077,0.35273
0.26357461538461535,0.35246307692307693
0.26231423076923077,0.3503965384615384
0.2615873076923077,0.3483773076923077
0.26083038461538466,0.34698538461538464
0.2601434615384615,0.3444073076923077
0.25972423076923074,0.3418923076923077
0.2589323076923077,0.33943307692307695
0.25816884615384617,0.3383107692307692
0.25740807692307693,0.33723884615384614
0.25685615384615385,0.3349473076923077
0.25606307692307695,0.33288923076923077
0.2549865384615384,0.3323288461538461
0.2541123076923077,0.3317303846153846
0.25325846153846154,0.33110730769230773
0.25237692307692305,0.3305411538461538
0.25165615384615386,0.32993076923076925
0.25096846153846153,0.3299969230769231
0.2501853846153846,0.32931692307692306
0.2494203846153846,0.3287496153846154
0.24862923076923077,0.32809692307692306
0.24781,0.32705884615384617
0.24776269230769227,0.3255688461538462
0.24747692307692307,0.32437307692307693
0.24722923076923078,0.32320269230769233
0.24615653846153845,0.32207269230769225
0.2451330769230769,0.32092076923076923
0.2449273076923077,0.31972115384615385
0.24393115384615385,0.31829307692307696
0.24299653846153846,0.3168992307692307
0.24211576923076922,0.3156638461538462
0.24128346153846153,0.3144423076923077
0.24107153846153845,0.3138573076923077
0.24082384615384614,0.3132826923076923
0.2406307692307692,0.3126653846153846
0.24038923076923077,0.31209846153846155
0.24012384615384616,0.3115023076923077
0.23986576923076924,0.3111376923076923
0.23967423076923075,0.3105615384615385
0.23930923076923075,0.30999653846153846
0.23905846153846153,0.30949153846153843
0.23890461538461538,0.30888423076923077
0.23769923076923077,0.3079173076923077
0.2371746153846154,0.30710692307692306
0.23603384615384615,0.30616076923076924
0.23552192307692305,0.3053823076923077
0.23532461538461535,0.30537884615384614
0.23487384615384616,0.30463769230769233
0.2340526923076923,0.3039526923076923
0.23322230769230767,0.3032219230769231
0.23282461538461538,0.30235961538461537
0.23236846153846152,0.3016842307692308
0.23211653846153846,0.30162153846153844
0.23187076923076924,0.3012919230769231
0.23162461538461537,0.3008634615384615
0.23143076923076925,0.30054807692307695
0.23123384615384612,0.30021730769230764
0.23104884615384616,0.29991346153846155
0.23095423076923077,0.299675
0.23077769230769232,0.2992769230769231
0.23058499999999998,0.29895961538461535
0.23051576923076922,0.2985823076923077
0.23001538461538462,0.2980930769230769
0.2295111538461538,0.29776230769230766
0.22903961538461537,0.29743884615384614
0.22857461538461538,0.2968623076923077
0.2281780769230769,0.29655230769230767
0.2277353846153846,0.2960996153846154
0.22767923076923074,0.29580230769230764
0.22765384615384615,0.29545461538461537
0.2272,0.29502346153846154
0.22718999999999998,0.2948534615384615
0.2271103846153846,0.29443038461538457
0.22721923076923076,0.2940096153846154
0.22723769230769233,0.2937076923076923
0.22721923076923076,0.29324153846153844
0.2271053846153846,0.29272653846153845
0.2270946153846154,0.29240192307692303
0.22701576923076922,0.29195423076923077
0.2270023076923077,0.29167653846153846
0.22691807692307692,0.2912426923076923
0.2268453846153846,0.2909811538461538
0.2266323076923077,0.29068307692307693
0.2263923076923077,0.2902226923076923
0.22625807692307692,0.2899476923076923
0.22606884615384618,0.2892769230769231
0.22589884615384614,0.2889038461538461
0.2256430769230769,0.2884096153846154
0.22545115384615383,0.2881423076923077
0.22553692307692308,0.2874623076923077
0.2253546153846154,0.2869696153846154
0.22517884615384615,0.28624961538461535
0.22502230769230766,0.2860126923076923
0.22486769230769232,0.2859373076923077
0.22451461538461537,0.28569384615384613
0.2243673076923077,0.2856342307692308
0.22422961538461536,0.2855342307692308
0.22410115384615387,0.2853253846153846
0.2240153846153846,0.28528461538461536
0.22389807692307695,0.2851034615384615
0.22367423076923076,0.2850223076923077
0.22356846153846152,0.284865
0.22362,0.28519307692307694
0.22368423076923075,0.2850334615384615
0.22374230769230768,0.28537
0.223735,0.28571153846153846
0.22379192307692308,0.28605807692307694
0.2238023076923077,0.28641153846153844
0.22388461538461535,0.28649653846153844
0.22397153846153844,0.28658538461538463
0.22400076923076925,0.2866588461538461
0.22405038461538462,0.2868023076923077
0.22404500000000002,0.2866126923076923
0.22396769230769228,0.286445
0.224025,0.2862923076923077
0.22391269230769228,0.2861307692307692
0.22358653846153845,0.2859146153846154
0.22327384615384616,0.2857673076923077
0.22320076923076923,0.2851826923076923
0.2229046153846154,0.28496846153846156
0.22286884615384617,0.2844573076923077
0.22253769230769227,0.2846480769230769
0.22241192307692306,0.28389692307692305
0.22228730769230767,0.2831503846153846
0.22218192307692305,0.2827711538461538
0.22200153846153847,0.28239807692307695
0.22187192307692308,0.28169999999999995
0.22176384615384612,0.28102076923076924
0.22167884615384614,0.2803661538461539
0.22165923076923075,0.2797265384615385
0.22156807692307695,0.27908307692307693
0.22148692307692305,0.27847999999999995
0.2214623076923077,0.27816576923076924
0.22153384615384616,0.27788346153846155
0.22160576923076922,0.2776046153846154
0.2216523076923077,0.27760999999999997
0.2217107692307692,0.27749115384615386
0.22173615384615386,0.27753192307692304
0.22179615384615384,0.27721423076923074
0.2218030769230769,0.27710153846153845
0.22181923076923074,0.2762803846153846
0.2219026923076923,0.2763242307692308
0.2219026923076923,0.2761107692307692
0.22183615384615385,0.27589807692307694
0.22185923076923078,0.27529384615384617
0.22183384615384616,0.2750303846153846
0.22206115384615385,0.2748269230769231
0.22210499999999994,0.2746353846153846
0.22208,0.27444307692307696
0.22205115384615384,0.2742623076923077
0.22206692307692305,0.2740684615384615
0.22204346153846152,0.2738403846153846
0.22164846153846152,0.27370192307692304
0.22140192307692305,0.2734138461538462
0.22117192307692307,0.2732803846153846
0.22094576923076925,0.2732
0.22075461538461535,0.27317423076923075
0.22053115384615385,0.27288423076923074
0.22032923076923078,0.27259115384615384
0.22009,0.2726192307692308
0.21996730769230766,0.2723761538461538
0.21978192307692307,0.2722557692307692
0.21956769230769232,0.2711361538461538
0.21935999999999997,0.27004346153846154
0.21915615384615386,0.2691673076923077
0.21894423076923078,0.2681496153846154
0.21878076923076925,0.2672111538461538
0.2187103846153846,0.2662226923076923
0.2185253846153846,0.2652873076923077
0.21846269230769227,0.26435499999999995
0.21832423076923077,0.2634711538461538
0.2182676923076923,0.26280192307692307
0.21823576923076923,0.2627053846153846
0.21820615384615383,0.26257884615384613
0.2181780769230769,0.2624403846153846
0.2181523076923077,0.2623307692307692
0.21812846153846155,0.26213153846153847
0.21810653846153846,0.26204115384615384
0.21808653846153844,0.26195346153846155
0.21812692307692308,0.26185192307692307
0.2181096153846154,0.2617426923076923
0.2181430769230769,0.261625
0.21813230769230768,0.26133153846153845
0.2180869230769231,0.26092
0.2181211538461538,0.2606476923076923
0.218155,0.2603626923076923
0.21818923076923077,0.26009
0.21822576923076922,0.25983730769230773
0.21820961538461536,0.2597230769230769
0.21820692307692308,0.25949307692307694
0.21820653846153845,0.2592757692307692
0.21824423076923077,0.25911307692307695
0.218225,0.2592884615384615
0.2182176923076923,0.25945423076923074
0.2182011538461538,0.2596326923076923
0.21819615384615385,0.25983076923076925
0.2181976923076923,0.25937115384615383
0.2182053846153846,0.25955038461538465
0.21822038461538457,0.2597011538461538
0.21820807692307692,0.25960538461538457
0.21824692307692306,0.259175
0.21827000000000002,0.25936461538461536
0.21819038461538462,0.2592753846153846
0.21806884615384614,0.25918807692307694
0.2179953846153846,0.2590896153846154
0.21800807692307692,0.25900538461538464
0.2178096153846154,0.2589230769230769
0.21770576923076926,0.2589153846153846
0.21767923076923076,0.25882999999999995
0.21760423076923077,0.25870653846153846
0.21749423076923077,0.2586219230769231
0.21737692307692308,0.25855423076923073
0.2173173076923077,0.2586076923076923
0.2173380769230769,0.2586626923076923
0.21735230769230768,0.2587207692307692
0.21736961538461536,0.25877730769230767
0.21736615384615388,0.2590361538461538
0.21736346153846153,0.2592969230769231
0.21739576923076923,0.2595792307692308
0.21739461538461538,0.2598476923076923
0.2174073076923077,0.2600957692307692
0.21742884615384614,0.26035153846153847
0.2173773076923077,0.2602226923076923
0.2173676923076923,0.2600323076923077
0.2173507692307692,0.2596876923076923
0.21733538461538462,0.25956423076923074
0.21731615384615385,0.25944384615384614
0.21728269230769234,0.2592757692307692
0.21728961538461536,0.2591415384615385
0.2173776923076923,0.2590869230769231
0.2173419230769231,0.2589576923076923
0.2174357692307692,0.25876846153846156
0.21741538461538462,0.2586123076923077
0.2173953846153846,0.2583934615384615
0.2172707692307692,0.25819653846153845
0.21725384615384616,0.25801615384615384
0.2172196153846154,0.25785115384615387
0.21720730769230767,0.25772999999999996
0.21719499999999997,0.25759499999999996
0.21718807692307693,0.257475
0.21722346153846156,0.25739192307692305
0.21715692307692308,0.25729423076923075
0.21713576923076922,0.25709
0.21710538461538462,0.25692961538461534
0.21736192307692306,0.2568211538461539
0.21732461538461537,0.25673769230769233
0.21730961538461538,0.25663807692307694
0.2175634615384615,0.25661884615384617
0.21753884615384617,0.2566026923076923
0.21752230769230768,0.25662076923076926
0.2174273076923077,0.25662423076923074
0.21738500000000002,0.2566680769230769
0.21734230769230767,0.25664038461538463
0.21717538461538463,0.25663538461538465
0.21720615384615385,0.2565103846153846
0.21702884615384613,0.2563973076923077
0.21699269230769233,0.25640692307692303
0.21695807692307692,0.256155
0.21678961538461536,0.25605307692307694
0.21674423076923077,0.2559942307692308
0.21691192307692306,0.2560584615384615
0.21679653846153846,0.25596615384615384
0.2167996153846154,0.2558119230769231
0.21672576923076922,0.2557542307692307
0.21673076923076923,0.2555823076923077
0.2166476923076923,0.2555126923076923
0.21660461538461537,0.2553361538461538
0.21656807692307695,0.2552957692307692
0.21654461538461536,0.25522961538461536
0.21650730769230767,0.2551684615384615
0.21648692307692305,0.255066923076923
0.21645269230769235,0.25492461538461536
0.21641115384615384,0.2547511538461538
0.21636153846153844,0.25452153846153847
0.21632076923076923,0.25451961538461537
0.2164984615384615,0.254475
0.2164569230769231,0.25430461538461535
0.21649576923076927,0.25423384615384614
0.2165246153846154,0.25417153846153845
0.21649807692307693,0.2541369230769231
0.21647153846153847,0.25396615384615384
0.21645,0.25370576923076926
0.2164123076923077,0.2536153846153846
0.21638538461538462,0.2535184615384615
0.21636115384615384,0.25354615384615387
0.21637115384615382,0.25345923076923077
0.21638461538461537,0.2534853846153846
0.2164142307692308,0.25353384615384617
0.21643153846153848,0.253545
0.21648499999999998,0.25346153846153846
0.21653653846153847,0.25351384615384615
0.21655500000000003,0.25353461538461536
0.21645576923076926,0.2536142307692308
0.21632961538461537,0.25365115384615383
0.2162430769230769,0.2537734615384615
0.21615384615384617,0.2534057692307692
0.21604461538461536,0.2535069230769231
0.21603461538461535,0.2536176923076923
0.215945,0.2532503846153846
0.21589153846153844,0.25289153846153845
0.2157780769230769,0.25301307692307695
0.21571153846153843,0.25265923076923075
0.21574538461538462,0.25285423076923075
0.21581615384615385,0.2526603846153846
0.21583499999999997,0.25287038461538464
0.21586615384615387,0.2529746153846154
0.2157911538461538,0.25326423076923077
0.21582653846153846,0.2534803846153846
0.21584615384615385,0.25369692307692304
0.21583115384615384,0.2539569230769231
0.21577307692307693,0.25412576923076924
0.21570653846153848,0.2543896153846154
0.21566653846153847,0.25427730769230766
0.21562846153846152,0.2541765384615384
0.21551192307692307,0.25416346153846153
0.2154003846153846,0.25406115384615385
0.21542346153846156,0.2539626923076923
0.21543730769230768,0.2538719230769231
0.21543538461538458,0.25377923076923076
0.21530923076923075,0.2536915384615384
0.21532423076923077,0.25359423076923077
0.21528961538461536,0.2536146153846153
0.21524653846153843,0.25369192307692306
0.21520499999999998,0.2536996153846154
0.21515961538461537,0.2539130769230769
0.2151369230769231,0.25392384615384617
0.21509576923076923,0.2539757692307692
0.21506692307692304,0.2540038461538462
0.2150303846153846,0.25379423076923074
0.21501884615384614,0.2540780769230769
0.2150003846153846,0.2542946153846154
0.21501230769230767,0.2539815384615385
0.21496153846153843,0.25395999999999996
0.21491192307692308,0.25394538461538463
0.21487153846153845,0.25392653846153845
0.2148323076923077,0.2538280769230769
0.2147853846153846,0.2537119230769231
0.2147480769230769,0.25356346153846154
0.21472269230769228,0.25341846153846154
0.2146611538461538,0.25339500000000004
0.2146253846153846,0.253285
0.21461269230769234,0.25327884615384616
0.2145776923076923,0.25325884615384614
0.21453923076923076,0.2532746153846154
0.21451692307692302,0.25332307692307693
0.21448499999999998,0.2538026923076923
0.21449384615384617,0.25380846153846154
0.2144303846153846,0.25388307692307693
0.21431692307692304,0.2539961538461538
0.21429846153846152,0.2541334615384615
0.2141807692307692,0.25401115384615386
0.21415038461538463,0.2541326923076923
0.21409653846153845,0.25410884615384616
0.21403115384615384,0.25398692307692305
0.21397999999999998,0.25387307692307687
0.21389192307692304,0.2537596153846154
0.21394076923076924,0.2536503846153846
0.2138546153846154,0.2535419230769231
0.21380576923076924,0.25343692307692306
0.21383269230769228,0.2533823076923077
0.21389423076923075,0.25331846153846155
0.21382461538461536,0.2532557692307692
0.21384423076923076,0.2532969230769231
0.2138534615384615,0.2533423076923077
0.21386999999999998,0.25338653846153847
0.21385923076923077,0.2534323076923077
0.2138807692307692,0.2533319230769231
0.2138930769230769,0.2533796153846154
0.21390884615384614,0.2532826923076923
0.2139280769230769,0.2533330769230769
0.2139803846153846,0.2534276923076923
0.21402538461538462,0.2533376923076923
0.21399153846153843,0.25332153846153843
0.21398653846153845,0.25331499999999996
0.21396153846153845,0.2533603846153846
0.21395961538461536,0.253355
0.2139553846153846,0.25335
0.21395846153846154,0.25330230769230766
0.21395807692307692,0.2532803846153846
0.21392769230769232,0.2532342307692308
0.21393346153846154,0.25330730769230764
0.21393615384615383,0.2532623076923077
0.2139446153846154,0.2535915384615384
0.214025,0.2538842307692308
0.21405615384615384,0.25421692307692306
0.2140530769230769,0.25431576923076926
0.2140138461538461,0.2546530769230769
0.2141276923076923,0.2550042307692308
0.21417538461538463,0.25535615384615384
0.21422346153846156,0.2557096153846154
0.21426923076923077,0.2560311538461539
0.21427000000000004,0.25638653846153847
0.21426692307692305,0.25581038461538463
0.214265,0.25565153846153843
0.21425038461538465,0.2556053846153846
0.2141807692307692,0.2554573076923077
0.2141180769230769,0.25530423076923076
0.21411923076923078,0.2551638461538462
0.2140226923076923,0.2551253846153846
0.21397,0.2549796153846154
0.21397269230769228,0.2548453846153846
0.21394076923076924,0.2547057692307692
0.2139980769230769,0.2547126923076923
0.2140334615384615,0.2547426923076923
0.21410692307692308,0.25466
0.21415384615384614,0.254785
0.21426,0.2547057692307692
0.21429,0.2546326923076923
0.21432115384615386,0.25476730769230765
0.2143523076923077,0.25479538461538465
0.2143930769230769,0.25492076923076923
0.21439692307692304,0.254875
0.21439923076923076,0.254855
0.21441384615384615,0.2548173076923077
0.2144696153846154,0.2548023076923077
0.21452884615384615,0.2547853846153846
0.21458653846153847,0.2547696153846154
0.21463346153846155,0.2547553846153846
0.2147146153846154,0.2547496153846154
0.21477384615384615,0.2547373076923077
0.2148496153846154,0.2547253846153846
0.2149053846153846,0.2547176923076923
0.21494192307692303,0.25471307692307693
0.21497,0.2549726923076923
0.2150003846153846,0.25526115384615383
0.2150303846153846,0.255555
0.21506,0.25555846153846157
0.21506538461538457,0.25556
0.21509653846153848,0.255565
0.21513192307692308,0.2555730769230769
0.2151730769230769,0.2555830769230769
0.21521192307692308,0.2555811538461538
0.21512461538461536,0.255585
0.21500115384615384,0.25555846153846157
0.21489846153846154,0.2555646153846154
0.2147746153846154,0.25554730769230766
0.21481576923076925,0.25555923076923076
0.21471307692307692,0.25550346153846154
0.21460192307692305,0.2555176923076923
0.2146738461538462,0.25543
0.21466384615384615,0.2553484615384615
0.21452615384615387,0.2552907692307692
0.21453,0.2553238461538462
0.21457076923076923,0.2553419230769231
0.2146253846153846,0.25537692307692306
0.21466423076923077,0.25543653846153846
0.21473076923076923,0.25543153846153843
0.21477230769230768,0.2555153846153846
0.21480192307692308,0.2555761538461538
0.21483807692307694,0.25565461538461537
0.21489423076923078,0.25565153846153843
0.21492384615384616,0.25568807692307693
0.21486307692307688,0.2557261538461538
0.21480269230769228,0.2557742307692307
0.2147803846153846,0.25581730769230765
0.21472230769230766,0.2558603846153846
0.2146673076923077,0.2559161538461538
0.21462115384615382,0.2559707692307692
0.21456653846153845,0.25602692307692304
0.214505,0.25607192307692306
0.21451269230769232,0.2557284615384615
0.2144530769230769,0.25539192307692304
0.21452884615384615,0.255395
0.21453153846153847,0.25530923076923073
0.21453461538461538,0.2552107692307692
0.21452730769230768,0.2550792307692308
0.21456115384615385,0.25495346153846155
0.21455692307692306,0.2548192307692308
0.21459115384615385,0.2547038461538461
0.21458730769230772,0.25457615384615384
0.2146673076923077,0.25454923076923075
0.21474192307692305,0.2545773076923077
0.21475076923076925,0.25437269230769227
0.2146946153846154,0.25441653846153844
0.2146846153846154,0.2544623076923077
0.21464423076923075,0.25429653846153843
0.21463653846153843,0.25434230769230765
0.21462346153846154,0.25415
0.21463538461538462,0.2539646153846154
0.21459384615384614,0.25393923076923075
0.21458961538461538,0.25378115384615385
0.2145780769230769,0.2537976923076923
0.2145869230769231,0.25381461538461536
0.21459153846153847,0.25375384615384616
0.21459653846153845,0.2537392307692308
0.2145988461538461,0.2537261538461539
0.21462461538461536,0.25366923076923076
0.21464653846153847,0.2536873076923077
0.214655,0.2536769230769231
0.21466384615384615,0.2536523076923077
0.21467307692307694,0.2531438461538461
0.21468692307692305,0.25309
0.21471346153846155,0.25297846153846154
0.2147607692307692,0.2528403846153846
0.21480807692307693,0.25272346153846154
0.2148457692307692,0.2526188461538461
0.21488230769230765,0.25252038461538456
0.2149196153846154,0.25237769230769225
0.21494653846153844,0.25223923076923077
0.21499999999999997,0.25210499999999997
0.21501769230769233,0.2519930769230769
0.21506461538461538,0.2519423076923077
0.21538923076923075,0.25200307692307694
0.2156103846153846,0.2519934615384615
0.21552346153846152,0.25200423076923073
0.21586730769230772,0.2519934615384615
0.21578846153846154,0.25200961538461536
0.21578384615384616,0.252
0.21608961538461538,0.2519934615384615
0.21600807692307694,0.2520038461538462
0.21630153846153846,0.25202153846153846
0.21639615384615382,0.25201615384615383
0.21614576923076922,0.2520076923076923
0.21591153846153846,0.2520734615384615
0.21567346153846154,0.2520673076923077
0.21565961538461537,0.2520707692307692
0.21564807692307691,0.2520665384615384
0.21558346153846156,0.25205653846153847
0.2153619230769231,0.2520207692307692
0.21535192307692305,0.2521773076923077
0.2151280769230769,0.25220846153846155
0.2150330769230769,0.25221730769230766
0.215075,0.25206192307692304
0.21511692307692307,0.25190115384615386
0.21515961538461537,0.25174384615384615
0.21518384615384611,0.25159038461538463
0.21522692307692304,0.2514403846153846
0.2152707692307692,0.2515803846153846
0.21531423076923076,0.2514338461538461
0.21535846153846153,0.2512823076923077
0.21537423076923073,0.2514392307692308
0.2154326923076923,0.2515846153846154
0.21552961538461538,0.25192615384615386
0.21556000000000003,0.25226615384615386
0.21558923076923073,0.25212
0.21560615384615386,0.2524603846153846
0.21564192307692306,0.2528092307692308
0.21573653846153842,0.25314884615384614
0.215795,0.2534903846153846
0.21582615384615383,0.2538380769230769
0.21585846153846153,0.25418
0.21595923076923074,0.2545153846153846
0.2159526923076923,0.25461
0.21593000000000004,0.25462961538461537
0.21593384615384612,0.25462653846153843
0.21592884615384614,0.254726923076923
0.21597269230769228,0.25486499999999995
0.21595615384615383,0.254965
0.21595115384615385,0.25505884615384616
0.215975,0.2552015384615385
0.21580346153846156,0.255295
0.21563192307692308,0.2553373076923077
0.2156003846153846,0.2553173076923077
0.21560538461538462,0.25527692307692307
0.21562538461538464,0.2552384615384615
0.21562961538461536,0.25522999999999996
0.21563076923076918,0.2552207692307692
0.2156180769230769,0.2552138461538462
0.21563,0.2551769230769231
0.2156526923076923,0.25517192307692305
0.21566192307692308,0.25525423076923076
0.21566346153846155,0.2550130769230769
0.21566346153846155,0.2549738461538461
0.21570961538461536,0.2548734615384615
0.21568192307692305,0.2548942307692308
0.21564653846153845,0.2547726923076923
0.21569230769230768,0.25465423076923077
0.21565230769230767,0.25455346153846153
0.21562576923076926,0.25443999999999994
0.2156453846153846,0.25434384615384614
0.2156473076923077,0.2542357692307692
0.21561115384615384,0.2541446153846154
0.21566269230769228,0.2541584615384615
0.2156676923076923,0.2541773076923077
0.21564307692307694,0.2541984615384615
0.21561961538461535,0.2542342307692308
0.2156526923076923,0.2542507692307693
0.21565615384615386,0.2542626923076923
0.21563653846153846,0.2543026923076923
0.21560538461538462,0.2543473076923077
0.21561653846153844,0.254355
0.21561153846153844,0.25436384615384616
0.2155,0.25459615384615386
0.21539384615384613,0.25483153846153844
0.21527615384615387,0.25464
0.21525615384615385,0.2546123076923077
0.21525153846153844,0.2544423076923077
0.21521500000000002,0.2544569230769231
0.21521153846153845,0.25422153846153844
0.21518192307692308,0.2541984615384615
0.21509,0.25443653846153846
0.21507153846153845,0.2542530769230769
0.215115,0.2542476923076923
0.21515884615384617,0.25421730769230766
0.2152026923076923,0.25418038461538456
0.21524653846153843,0.25419384615384616
0.21525615384615385,0.2541603846153846
0.21524076923076926,0.2542373076923077
0.21528461538461538,0.2542126923076923
0.21532269230769233,0.25421230769230774
0.21538884615384613,0.2541873076923077
0.21542692307692307,0.2543076923076923
0.21542846153846154,0.254265
0.21542999999999998,0.25421461538461537
0.21543192307692305,0.25419461538461535
0.2154276923076923,0.2541473076923077
0.21545615384615383,0.25412192307692305
0.21545846153846154,0.2541042307692308
0.21543153846153845,0.25405
0.21543384615384614,0.2541326923076923
0.21546423076923077,0.2541165384615384
0.21548346153846154,0.2541930769230769
0.21548653846153845,0.2543180769230769
0.21547653846153847,0.25444346153846154
0.21547230769230766,0.2545696153846154
0.2154926923076923,0.25456153846153845
0.21549076923076924,0.2546896153846154
0.21551230769230767,0.25462153846153845
0.21550999999999998,0.2546707692307692
0.21550153846153847,0.2547988461538462
0.21552076923076924,0.25474461538461535
0.21551307692307692,0.25480461538461535
0.21550615384615385,0.25479423076923075
0.2154503846153846,0.2546330769230769
0.2154253846153846,0.25447423076923076
0.21540538461538464,0.2543184615384615
0.2153861538461538,0.25434153846153845
0.21534153846153847,0.2543615384615384
0.21530230769230768,0.25421
0.2152623076923077,0.2540607692307692
0.21526115384615385,0.25394692307692307
0.2153007692307692,0.25395999999999996
0.21526692307692305,0.2539088461538462
0.2152334615384615,0.25385884615384613
0.2152,0.2539134615384615
0.21518653846153846,0.25386461538461536
0.21517384615384616,0.2538165384615384
0.21516499999999997,0.25382115384615384
0.21512076923076923,0.25382576923076927
0.21511384615384616,0.25378538461538463
0.21509038461538463,0.2538407692307692
0.2150792307692308,0.25383884615384616
0.2150853846153846,0.25387115384615383
0.21512115384615385,0.25392384615384617
0.21517576923076923,0.25394076923076925
0.21516961538461538,0.25390346153846155
0.21522461538461538,0.2539380769230769
0.21521538461538464,0.25399769230769226
0.21528576923076923,0.2540069230769231
0.21532423076923077,0.2540173076923077
0.21533346153846153,0.2540680769230769
0.21537269230769227,0.2540834615384615
0.21543615384615386,0.2542703846153846
0.2154796153846154,0.25447692307692305
0.21554038461538463,0.25462153846153845
0.21558346153846156,0.2547211538461538
0.2156934615384615,0.25476461538461537
0.21576230769230767,0.25480846153846154
0.21584230769230767,0.2548526923076923
,0.25499653846153847
,0.25504115384615383
,0.2550861538461538
,0.25495961538461537
,0.25483692307692307
,0.2547346153846154
,0.2546330769230769
,0.25451999999999997
,0.25440999999999997
,0.25430346153846156
,0.2542
,0.25403038461538463
,0.25393307692307693
,0.2539107692307692
,0.25387499999999996
,0.2538553846153846
,0.25383692307692307
,0.25382
,0.2535811538461538
,0.2535788461538462
,0.25334961538461537
,0.2533934615384615
,0.25317
,0.25325846153846154
,0.25334153846153845
,0.2533996153846154
,0.2534196153846154
,0.25350115384615385
,0.25358846153846154
,0.25364846153846154
,0.25370576923076926
,0.25377
,0.25377923076923076
,0.2536153846153846
,0.2537242307692308
,0.25356384615384614
,0.25367230769230764
,0.2535153846153846
,0.25346423076923075
,0.2535726923076923
,0.25343653846153846
,0.253545
,0.25359
,0.2536523076923077
,0.2537161538461538
,0.25380346153846156
,0.25373423076923074
,0.25379423076923074
,0.25369692307692304
,0.25376
,0.25384423076923074
,0.25390769230769233
,0.25404923076923075
,0.2540230769230769
,0.25397884615384614
,0.25395461538461533
,0.2539334615384615
,0.25393000000000004
,0.2539046153846154
,0.2537761538461538
,0.25376423076923077
,0.25375269230769226
,0.2536865384615385
,0.2534630769230769
,0.25344999999999995
,0.2532203846153846
,0.2530665384615384
,0.2528592307692307
,0.2528507692307692
,0.2526369230769231
,0.25263

